Ultra Short Period Planets in K2 III: Neighbors are Common with 13 New Multi-Planet Systems and 10 Newly Validated Planets in Campaigns 0-8, 10

Using the EVEREST photometry pipeline, we have identified 74 candidate ultra-short-period planets (orbital period P<1 d) in the first half of the K2 data (Campaigns 0-8 and 10). Of these, 33 candidates have not previously been reported. A systematic search for additional transiting planets found 13 new multi-planet systems, doubling the number known and representing a third (32%) of USPs. We also identified 30 companions, which have periods from 1.4 to 31 days (median 5.5 d). A third (36 of 104) of the candidate USPs and companions have been statistically validated or confirmed, 10 for the first time, including 7 USPs. Almost all candidates, and all validated planets, are small (radii Rp<=3 R_E) with a median radius of R_p=1.1 R_E; the validated and confirmed candidates have radii between 0.4 R_E and 2.4 R_E and periods from P=0.18 to 0.96 d. The lack of candidate (a) ultra-hot-Jupiters (R_p>10 R_E) and (b) short-period desert (3<=Rp<=10 R_E) planets suggests that both populations are rare, although our survey may have missed some of the very deepest transits. These results also provide strong evidence that we have not reached a lower limit on the distribution of planetary radius values for planets at close proximity to a star, and suggest that additional improvements in photometry techniques would yield yet more ultra-short-period planets. The large fraction of USPs in known multi-planet systems supports origins models that involve dynamical interactions with exterior planets coupled to tidal decay of the USP orbits.

==> plaintext_abstract.txt <==
Ultra Short Period Planets in K2 III: Neighbors are Common with 13 New Multi-Planet Systems and 10 Newly Validated Planets in Campaigns 0-8, 10

Using the EVEREST photometry pipeline, we have identified 74 candidate ultra-short-period planets (orbital period P<1 d) in the first half of the K2 data (Campaigns 0-8 and 10). Of these, 33 candidates have not previously been reported. A systematic search for additional transiting planets found 13 new multi-planet systems, doubling the number known and representing a third (32%) of USPs. We also identified 30 companions, which have periods from 1.4 to 31 days (median 5.5 d). A third (36 of 104) of the candidate USPs and companions have been statistically validated or confirmed, 10 for the first time, including 7 USPs. Almost all candidates, and all validated planets, are small (radii Rp<=3 R_E) with a median radius of R_p=1.1 R_E; the validated and confirmed candidates have radii between 0.4 R_E and 2.4 R_E and periods from P=0.18 to 0.96 d. The lack of candidate (a) ultra-hot-Jupiters (R_p>10 R_E) and (b) short-period desert (3<=Rp<=10 R_E) planets suggests that both populations are rare, although our survey may have missed some of the very deepest transits. These results also provide strong evidence that we have not reached a lower limit on the distribution of planetary radius values for planets at close proximity to a star, and suggest that additional improvements in photometry techniques would yield yet more ultra-short-period planets. The large fraction of USPs in known multi-planet systems supports origins models that involve dynamical interactions with exterior planets coupled to tidal decay of the USP orbits.

Ultra Short Period Planets: Neighbors are Common


Elisabeth R. Adams, Brian Jackson, Samantha Johnson, David R. Ciardi, William D. Cochran, Michael Endl, Mark E. Everett, Elise Furlan, Steve B. Howell, Prasanna Jayanthi, Phillip J. MacQueen, Rachel A. Matson, Ciera Partyka-Worley, Joshua Schlieder, Nicholas J. Scott, Sevio M. Stanton, and Carl Ziegler

